What constraints can one pose on the maximum mass of neutron stars from multi-messenger observations?

The maximum mass of neutron stars ($M_{\rm TOV}$) plays a crucial role in understanding their equation of state (EoS). Previous studies have used the measurements for the compactness of massive pulsars and the tidal deformability of neutron stars in binary neutron star (BNS) mergers to constrain the EoS and thus the $M_{\rm TOV}$. The discovery of the most massive pulsar, PSR J0952-0607, with a mass $\sim 2.35M_{\odot}$, has provided a valuable lower limit for $M_{\rm TOV}$. Another efficient method to constrain $M_{\rm TOV}$ is by examining the type of central remnant formed after a BNS merger. Gravitational wave (GW) data can provide the total mass of the system, while accompanying electromagnetic signals can help infer the remnant type. In this study, we combine all the previous constraints and utilize the observational facts that about $24\%$ of the short gamma-ray bursts are followed by an X-ray internal plateau, which indicate that roughly this fraction of BNS mergers yield supermassive neutron stars, to perform (Markov Chain) Monte Carlo simulations. These simulations allow us to explore the probability density distribution of $M_{\rm TOV}$ and other parameters related to BNS mergers. Our findings suggest that $M_{\rm TOV}$ is likely around $2.49M_{\odot} - 2.52M_{\odot}$, with an uncertainty range of approximately [$-0.16M_{\odot}$, $0.15M_{\odot}$] ([$-0.28M_{\odot}$, $0.26M_{\odot}$]) at $1\sigma$ ($2\sigma$) confidence level. Furthermore, we examine the type of merger remnants in specific events like GW170817 and GW190425 to further constrain $M_{\rm TOV}$ and other relevant parameters, which can help to understand the physical processes involved in BNS mergers.

==> reply.txt <==
Dear Ms. Williams and Dr. Watts, 
    Thank you for forwarding us the referee's report on our submission titled "What constraints can one pose on the maximum mass of neutron stars from current multi-messenger observations?" by S. Ai, H. Gao, B. Zhang and L. Lan. We thank the referee for helpful comments and suggestions and have carefully revised our manuscript to address the referee's comments. The detailed responses to the referee’s comments are appended below. We have maken the textual labels in Figure 1 and 4 larger. Moreover, considering that Yong Yuan has helped a us a lot to address the referee's concerns, particularily on the issue related to gravitatinal wave data, we decide to add him to the author list. We hereby re-submit the revised version to Monthly Notices of the Royal Astronomical Society. Thank you very much for your kind consideration.  
Best regards, 
Shunke Ai on behalf of all the authors
 

$-------------------------------------------$  
 Response to the referee’s comments:  
$-------------------------------------------$  


[Dear Authors,
I am asked to review the manuscript entitled “What constraints can one pose on the maxi- mum mass of neutron stars from current multi-messenger observations?” by Ai et al.
The authors estimated the TOV mass MTOV using the multi-messenger observations on neutron stars (NSs) to improve our understanding of the neutron star equation of states. In doing so, the authors make use of the following inputs for the estimations,
• Quasi-universal relations
• Population of observed neutron stars
• Binary neutron star mergers observations • Black widow pulsar
• Fraction of sGRB with X-ray plateau
Although a wealth of data is considered, the underlying systematic and statistical uncer-tainty are not fully discussed. Moreover, the details of the methodology need to be improved; otherwise, the reproducibility of the results is hurdled. In addition, as a comparison to pre-vious works, the major differences are only
1. the inclusion of a newly proposed NS population, and
2. the usage of the black widow pulsar and the fraction of sGRB.
Therefore, this work feels derivative and adds little to the community. In general, I would suggest the authors work on presenting the robustness of the work and add an adequate comparison of this work with other similar works.]

Re: We appraciate the referee for reading our manuscript carefully and offering useful comments. We believe that constraining the maximum mass of neutron stars (NSs) is currently crucial to differentiate the NS equation of state, because it can reduce the allowed parameter space from a different direction as the compactness. In principle, the underlying logic behind measuring the radius of massive pulsars and the tidal defomability from gravitational wave GW data to constrain NS EoS are similar, so their constraints on NS EoSs would be degenerated. The central remnant of binary neutron stars (BNSs) are naturally more massive than the ordinary pre-merger ones, if it was a long-lived neutron star, a stringent lower limit on M_TOV can be posed. However, the merger remnant of GW170817 is unknown, althrough many people believe there is no long-lived NS being produced, and have used that to constrain the NS EoS. In the gamma-ray burst (GRB) community, it is extremely hard to explain the X-ray internal plateaus on the light curve of GRB afterglows under the framework of classical external shock model, but it can be naturally explained by a long-lived (serval hundred seconds) and finally collapsed magnetar. Gao et al. (2016) PRD, 93, 044065 first proposed this method. However, due to the limited knowledge on binary neutron star mergers at that time, their treatment is kind of rough. 

In this work, with the updated universal relations, the current knowlege of mass distribution of binary neutron star mergers, and a better defined enhancement factor for the mass of rigidly rotating neutron star, we revisit the constraints on M_TOV from the fraction of supermassive NS as the remnant of BNSs. We try to make our constraints better by considering the existing constraints on NS EoS from other groups. Also, as to constrain M_TOV, the most massive pulsars so far should definitely be included. We use the results from previous works as the prior for our further calculation. Also, we discussed the constraints can be posed on M_TOV when different types of merger remnants for GW170817 and GW190425 were assumed. We also have some discussion on the mass enhancement factor related to a initially produced rigidly rotating neutron star after binary neutron star (BNS) merger, as well as the fraction of high mass component for the mass distribution of BNS mergers.


[Given my above comments, my overall recommendation would be “major revision is required before the consideration of acceptance”. You may find my detailed comments as follows:]

Re: We thank the referee for giving us an opportunity to revise out manuscript. The detailed replies to the concerns are listed below. The revised parts in the manuscript are highlighted with bold fonts. 


[1. Insufficient reference and comparison to similar works:
Measurement on the MTOV using multi-messenger observations has been a common practice within the community, yet, the references to similar works within the intro- duction are lacking. Moreover, comparisons of the results with similar works are also absent. The authors could consider, for example, the Ref. [1, 2, 3]. Please be reminded that this list is incomplete, so I would suggest the authors to do a throughout litera- ture review in that regard.
Moreover, Ref. [3] is an independent effort of analyzing the NICER data as a com- panion of Ref. [4]. Therefore, the authors should include the results from Ref. [3] for a systematic uncertainty study.]

Re: We thank the referee to recommending such a list of used references. By reading them, we realzied the reseaches related to this issue has a very complete system. We have added all the references mentioned by the referee, as well as many other relavent papers, to the Introduction. We did a brief review on the previous works and refer the readers to Pang et al. 2021, ApJ,922,14 for a thorough one. Then, we still focus on the constraints related to the remnant of BNS mergers. The results from Ref. [3] have been discussed in the last paragraph in our section 4. Combining their results with our data, M_TOV should already be constrained in a very tight range. 


[2. Absence of description on the quasi-universal relations used:
One of the key ingredients for this work is the quasi-universal relations, i.e., Eq. 5 and Eq. 7. Yet, they are insufficiently described within this work. In order to have this work more self-contain, the authors should consider expanding on it. For example, the authors could add
• the microscopic and macroscopic parameter space used for constructing the rela- tions
• a detailed description of the robustness of the relation, e.g., how does the relative uncertainty evolve over the parameter space
• consistency between the relation and the EOS setup used in other input, e.g., Ref. [4]
The last point is critical as it is the validity foundation of this work.]

Re: We have revised the relevant part in our manuscript and referred the readers to our previous papers for more details. Also, we have added an appendix section to compare the n-P, M-R relations for the EoSs used to build the unversal relations, with the allow microscopic and macroscopic parameter space in Ref. [4] (Miller et al. 2021, APJ,918,L28). The EoSs used to build the unversal relations span in a wider parameter space than that in Ref. [4], which indicates that the use of the universal relations together with the proposed uncertainties in our work is conservative. To be honest, we didn't find a clear evolution of the uncertainty over the parameter space. 6% is the maximum percentage error. So, in the revised version, we include the uncertainty as a free parameter in the range of [-6%, 6%], to make joint constraints.


[3. Absence of marginalization over systematic and statistical uncertainty: Both the statistical uncertainty on the measurements and the systematic uncertainty on the general modelling are not correctly marginalized at various points in the methodology. For example, in Eq.9, one should take more than just the central value given the large statistical uncertainty on the total mass measurement. Instead, one should integral over the all possible totoal mass, which would have the uncertainty correctly marginalized. Moreover, the exact han-dling for the 6% uncertainty on the quasi-universal relations (i.e., line 57 on page 5) is also unclear.
Therefore, I would suggest the author expand on the parameters to be sampled to include all these auxiliary parameters (an incomplete list would be GW170817’s total mass, GW190425’s total mass, fitting error on relations, uncertainty on total eject mass, uncertainty on fSMNS, etc.), which would greatly benefit the robustness on the estimation. This approach would also remove the needs for procedures described in lines 54, page 5. Even though the parameter space will be significantly expanded, it is still very manageable given the simple form of the likelihood, and most samplers on the market can easily handle dimension < 20.]

Re: We agree with the referee and the expression for p(R|M) has been updated. We went to LIGO pubilic data for GW170817 and GW190425 and found the posteriors of estimation on M_1 and M_2. This process is presented in Appendix C. We use the kernel density estimation (KDE) method to construct the probability density function for the total mass (M_tot) and the joint probability density function for M_tot and mass ratio (q) numerically to enable further calculations.

According to the referee's suggestion, we have included in uncertainty in the M-M_b conversion and the ejecta mass as free parameters to make joint constraints. However, we don't include the total masses of GW170817 and GW190425 into the parameter set, because this probability density distribution is directly obtained from the observation and should not be modified by other paramters. As for f_SMNS, the uncertainty has already been considered in Eq. (14) - Eq (16) in the revised version. We have removed the procedures described in lines 54, page 5. in the previous version.


[4. Inappropriate usage of the Bayesian evidence:
The evidence estimation with Eq.20 is invalid as one cannot access the analytical form of the underlying posterior distribution using MCMC. Unless a non-parametric estimation is used, but no mention of it is found in the manuscript. Moreover, one should use the following equation for estimating the evidence instead,
P (dIIB|dIIA, dI) = \int dΘL(dIIB|Θ)p(Θ|dIIA, dI), (2)
which can be calculated using parallel-tempering MCMC or nested sampling. Moreover, the uncertainties in the evidence reported are also absent. In addition, to interpret the Bayesian evidence as an actual probability for the validity of an observa- tion, one needs to resort to the exhaustiveness of the hypotheses of interest. To achieve a statistically robust estimation, the author should instead consider the methodology introduced in Ref. [5], or a simpler approach in Ref. [2].]


In the previous version for our manuscript, we introduce the evidence to explain why the central values for M_TOV derived from the GW-FRB association deviates a lot from the prior distribution. However, with the updated results, this violation becomes less significant. Considering that our main purposed of our paper is not to claim what was produced after GW170817 and GW190425, but keep open-minded to this issue, we have removed all the contents related to the evidence.

[5. Absence of technicality description:
For example, the details on the MCMC algorithm used are missing, e.g., Which sampler is used? What burn-in and thinning are used? All these are essential for an independent reproduction of the results. Given the MNRAS’s goal of open science, a detailed description is required.]

Re: We use the python package "emcee" to conduct bayesian MCMC paramter estimation. This statement have been added to the begining of section 3.3 and the relavent reference have also been added.


[6. Minor comments:
(a) Mismatch between the original distribution shown in Fig.2 and the text in line
38, page 4
(b) Adding a the inline equation for 0 ≤ q ≤ 1 in line 13, page 3
(c) “J0740” in line 3, page 2
(d) Mismatch between the description on p(R) between line 30, page 4, and line 10, page 5]


Re:
(a): The text has been corrected.
(b): We have changed the whole structure of the part, this issue is equivalently addressed as M_1 >= M_2.
(c): Corrected.
(d): The latter one have been removed. The prior has been corrected.





